Heterogeneous Paxos: Technical Report

In distributed systems, a group of $\textit{learners}$ achieve $\textit{consensus}$ when, by observing the output of some $\textit{acceptors}$, they all arrive at the same value. Consensus is crucial for ordering transactions in failure-tolerant systems. Traditional consensus algorithms are homogeneous in three ways: - all learners are treated equally, - all acceptors are treated equally, and - all failures are treated equally. These assumptions, however, are unsuitable for cross-domain applications, including blockchains, where not all acceptors are equally trustworthy, and not all learners have the same assumptions and priorities. We present the first consensus algorithm to be heterogeneous in all three respects. Learners set their own mixed failure tolerances over differently trusted sets of acceptors. We express these assumptions in a novel $\textit{Learner Graph}$, and demonstrate sufficient conditions for consensus. We present $\textit{Heterogeneous Paxos}$: an extension of Byzantine Paxos. Heterogeneous Paxos achieves consensus for any viable Learner Graph in best-case three message sends, which is optimal. We present a proof-of-concept implementation, and demonstrate how tailoring for heterogeneous scenarios can save resources and latency.

==> README.txt <==
Heterogeneous Consensus
-------------------

The first time you download this, you need to run:

% git submodule init

To build version <version>:

% make <version>

Supported versions include:

    draft
    local
    submission
    final
    finaldraft
    web
    tr
    trdraft

You will need sigplanconf.cls (included) in order to build some
documents successfully. You can get the latest version here:

    http://www.sigplan.org/sites/default/files/sigplanconf.cls



==> abstract-no-tex.txt <==
In distributed systems, a group of *learners* achieve *consensus* when, by observing the output of some *acceptors*, they all arrive at the same value.
Consensus is crucial for ordering transactions in failure-tolerant systems.
Traditional consensus algorithms are homogeneous in three ways:
* all learners are created equal,
* all acceptors are created equal, and
* all failures are created equal.

These assumptions, however, are unsuitable for cross-domain applications, including blockchains, where not all acceptors are equally trustworthy, and not all learners have the same assumptions and priorities.
We present the first consensus algorithm to be heterogeneous in all three respects.
Learners set their own mixed failure tolerances over differently trusted sets of acceptors.
We express these assumptions in a novel *Learner Graph*, and demonstrate sufficient conditions for consensus.

We present *Heterogeneous Paxos*: an extension of Byzantine Paxos.
Heterogeneous Paxos achieves consensus for any viable Learner Graph in best-case three message sends, which is optimal.
We present a proof-of-concept implementation, and demonstrate how tailoring for heterogeneous scenarios can save resources and latency.

